On Random Graph Properties

We consider 15 properties of labeled random graphs that are of interest in the graph-theoretical and the graph mining literature, such as clustering coefficients, centrality measures, spectral radius, degree assortativity, treedepth, treewidth, etc. We analyze relationships and correlations between these properties. Whereas for graphs on a small number of vertices we can exactly compute the average values and range for each property of interest, this becomes infeasible for larger graphs. We show that graphs generated by the \ErdosRenyi graph generator with $p = 1/2$ model well the underlying space of all labeled graphs with a fixed number of vertices. The later observation allows us to analyze properties and correlations between these properties for larger graphs. We then use linear and non-linear models to predict a given property based on the others and for each property, we find the most predictive subset. We experimentally show that pairs and triples of properties have high predictive power, making it possible to estimate computationally expensive to compute properties with ones for which there are efficient algorithms.

==> Exploring the Space of Labeled Graphs/review_wg22_minor_comments.txt <==
----------------------- REVIEW 2---------------------

Page 5: "graph.Betweenness centrality" -  missing space.
MK: fixed

Page 7, near bottom of page: "p = log(|V |)/|V |" - the log is missing a backslash, i.e. it should be \log
MK: fixed

Fig 3: Why is diameter unavailable.
Page 11, near top of page: "log(1 + |x|)" - again this log is missing a backslash.
MK: fixed

Page 17, near top of page: "p = log(|V |/|V |" - this is missing a backslash and a close bracket.
MK: fixed

Page 17, near bottom of page: "Fig. ?? reports" - missing reference.
MK: fixed

References: The references section is a bit out of date and scrappy in places, please check though this, here are some typos etc that I found. The journal "Science" should start with a capitol letter in citation 3. The "i" should be a capitol letter in citation 10. The name "heider’s" should start with a capitol letter in citation 15. Also some of the references need updating, I found more up to date citations for citations 18, 32, 63 and 68, I have included bib files for these below:
MK:  fixed the references

 @article{DBLP:journals/tvcg/ChenSLHMK21,
         author    = {Hang Chen and
                 Utkarsh Soni and
                 Yafeng Lu and
                 Vahan Huroyan and
                 Ross Maciejewski and
                 Stephen G. Kobourov},
         title     = {Same Stats, Different Graphs: Exploring the Space of Graphs in Terms
                 of Graph Properties},
         journal   = {{IEEE} Trans. Vis. Comput. Graph.},
         volume    = {27},
         number    = {3},
         pages     = {2056--2072},
         year      = {2021},
         url       = {https://doi.org/10.1109/TVCG.2019.2946558},
         doi       = {10.1109/TVCG.2019.2946558},
         timestamp = {Tue, 01 Jun 2021 09:59:00 +0200},
         biburl    = {https://dblp.org/rec/journals/tvcg/ChenSLHMK21.bib},
         bibsource = {dblp computer science bibliography, [https://dblp.org}]https://dblp.org}
 }
 
 @article{DBLP:journals/dam/Gao12,
         author    = {Yong Gao},
         title     = {Treewidth of Erd{\H{o}}s-R{\'{e}}nyi random graphs, random intersection
                 graphs, and scale-free random graphs},
         journal   = {Discret. Appl. Math.},
         volume    = {160},
         number    = {4-5},
         pages     = {566--578},
         year      = {2012},
         url       = {https://doi.org/10.1016/j.dam.2011.10.013},
         doi       = {10.1016/j.dam.2011.10.013},
         timestamp = {Thu, 11 Feb 2021 23:25:57 +0100},
         biburl    = {https://dblp.org/rec/journals/dam/Gao12.bib},
         bibsource = {dblp computer science bibliography, [https://dblp.org}]https://dblp.org}
 }
 
 @article{DBLP:journals/jgt/Sylvester21,
         author    = {John Sylvester},
         title     = {Random walk hitting times and effective resistance in sparsely connected
                 Erd{\H{o}}s-R{\'{e}}nyi random graphs},
         journal   = {J. Graph Theory},
         volume    = {96},
         number    = {1},
         pages     = {44--84},
         year      = {2021},
         url       = {https://doi.org/10.1002/jgt.22551},
         doi       = {10.1002/jgt.22551},
         timestamp = {Fri, 14 May 2021 08:31:23 +0200},
         biburl    = {https://dblp.org/rec/journals/jgt/Sylvester21.bib},
         bibsource = {dblp computer science bibliography, [https://dblp.org}]https://dblp.org}
 }

@article{DBLP:journals/tnn/WuPCLZY21,
  author    = {Zonghan Wu and
               Shirui Pan and
               Fengwen Chen and
               Guodong Long and
               Chengqi Zhang and
               Philip S. Yu},
  title     = {A Comprehensive Survey on Graph Neural Networks},
  journal   = {{IEEE} Trans. Neural Networks Learn. Syst.},
  volume    = {32},
  number    = {1},
  pages     = {4--24},
  year      = {2021},
  url       = {https://doi.org/10.1109/TNNLS.2020.2978386},
  doi       = {10.1109/TNNLS.2020.2978386},
  timestamp = {Tue, 01 Jun 2021 09:59:58 +0200},
  biburl    = {https://dblp.org/rec/journals/tnn/WuPCLZY21.bib},
  bibsource = {dblp computer science bibliography, [https://dblp.org}]https://dblp.org}
}



----------------------- REVIEW 3 ---------------------


- Abstract Line 10: The abstract doesn't use the correct spelling of Erdős–Rényi.


- Introduction: Since there is much emphasis on labeled versus unlabeled graphs it would be appropriate to formally define the difference.
MK: specified that by unlabelled we mean non-isomorphic graphs

- page 2 line -6: there seems to be an article missing.


- page 5 line 4: While deducibly by the context, the description 'all possible squares' is more ambiguous than the triplets above.
MK: fixed squares to quadruples

- page 5 (1): n* is not defined.
MK: fixed

- page 5 line 28: There is a space missing after the period.
MK: fixed

- page 6 line 19: There is a typo in 'bounded'
MK: fixed

- page 7 table 3 line 3: For clarity please use brackets for the logarithm.
MK: fixed


- page 7 line 17 and 22: The same as above.

- page 8 fig.1: The figure is to small, the axis labels are illegible, yet they are essential.
  Would it be possible to plot the graphs generated with p=log(n)/n within the same figure using another color?


- page 10 fig 3: A note explaining the abscence of the diameter would be appreciated. Also for some reason this figure is smaller than the same format figure 4.
MK: diameter is there

- page 12 line 1: Could you give some reasoning for the choice of 20% as a threshold.
MK: mention that we choose the threshold experimentally

- page 12 line 2: The pocedure is not completely clear, is any single property added to all subsets of the other properties, or are they added in some (random) order?

- page 17 line 9: the brackets are never closed.
MK: fixed

- page 17 line -3: The figure isn't specified.
MK: fixed




==> review_wg22_minor_comments.txt <==
----------------------- REVIEW 2---------------------

Page 5: "graph.Betweenness centrality" -  missing space.
MK: fixed

Page 7, near bottom of page: "p = log(|V |)/|V |" - the log is missing a backslash, i.e. it should be \log
MK: fixed

Fig 3: Why is diameter unavailable.
Page 11, near top of page: "log(1 + |x|)" - again this log is missing a backslash.
MK: fixed

Page 17, near top of page: "p = log(|V |/|V |" - this is missing a backslash and a close bracket.
MK: fixed

Page 17, near bottom of page: "Fig. ?? reports" - missing reference.
MK: fixed

References: The references section is a bit out of date and scrappy in places, please check though this, here are some typos etc that I found. The journal "Science" should start with a capitol letter in citation 3. The "i" should be a capitol letter in citation 10. The name "heider’s" should start with a capitol letter in citation 15. Also some of the references need updating, I found more up to date citations for citations 18, 32, 63 and 68, I have included bib files for these below:
MK:  fixed the references

 @article{DBLP:journals/tvcg/ChenSLHMK21,
         author    = {Hang Chen and
                 Utkarsh Soni and
                 Yafeng Lu and
                 Vahan Huroyan and
                 Ross Maciejewski and
                 Stephen G. Kobourov},
         title     = {Same Stats, Different Graphs: Exploring the Space of Graphs in Terms
                 of Graph Properties},
         journal   = {{IEEE} Trans. Vis. Comput. Graph.},
         volume    = {27},
         number    = {3},
         pages     = {2056--2072},
         year      = {2021},
         url       = {https://doi.org/10.1109/TVCG.2019.2946558},
         doi       = {10.1109/TVCG.2019.2946558},
         timestamp = {Tue, 01 Jun 2021 09:59:00 +0200},
         biburl    = {https://dblp.org/rec/journals/tvcg/ChenSLHMK21.bib},
         bibsource = {dblp computer science bibliography, [https://dblp.org}]https://dblp.org}
 }
 
 @article{DBLP:journals/dam/Gao12,
         author    = {Yong Gao},
         title     = {Treewidth of Erd{\H{o}}s-R{\'{e}}nyi random graphs, random intersection
                 graphs, and scale-free random graphs},
         journal   = {Discret. Appl. Math.},
         volume    = {160},
         number    = {4-5},
         pages     = {566--578},
         year      = {2012},
         url       = {https://doi.org/10.1016/j.dam.2011.10.013},
         doi       = {10.1016/j.dam.2011.10.013},
         timestamp = {Thu, 11 Feb 2021 23:25:57 +0100},
         biburl    = {https://dblp.org/rec/journals/dam/Gao12.bib},
         bibsource = {dblp computer science bibliography, [https://dblp.org}]https://dblp.org}
 }
 
 @article{DBLP:journals/jgt/Sylvester21,
         author    = {John Sylvester},
         title     = {Random walk hitting times and effective resistance in sparsely connected
                 Erd{\H{o}}s-R{\'{e}}nyi random graphs},
         journal   = {J. Graph Theory},
         volume    = {96},
         number    = {1},
         pages     = {44--84},
         year      = {2021},
         url       = {https://doi.org/10.1002/jgt.22551},
         doi       = {10.1002/jgt.22551},
         timestamp = {Fri, 14 May 2021 08:31:23 +0200},
         biburl    = {https://dblp.org/rec/journals/jgt/Sylvester21.bib},
         bibsource = {dblp computer science bibliography, [https://dblp.org}]https://dblp.org}
 }

@article{DBLP:journals/tnn/WuPCLZY21,
  author    = {Zonghan Wu and
               Shirui Pan and
               Fengwen Chen and
               Guodong Long and
               Chengqi Zhang and
               Philip S. Yu},
  title     = {A Comprehensive Survey on Graph Neural Networks},
  journal   = {{IEEE} Trans. Neural Networks Learn. Syst.},
  volume    = {32},
  number    = {1},
  pages     = {4--24},
  year      = {2021},
  url       = {https://doi.org/10.1109/TNNLS.2020.2978386},
  doi       = {10.1109/TNNLS.2020.2978386},
  timestamp = {Tue, 01 Jun 2021 09:59:58 +0200},
  biburl    = {https://dblp.org/rec/journals/tnn/WuPCLZY21.bib},
  bibsource = {dblp computer science bibliography, [https://dblp.org}]https://dblp.org}
}



----------------------- REVIEW 3 ---------------------


- Abstract Line 10: The abstract doesn't use the correct spelling of Erdős–Rényi.


- Introduction: Since there is much emphasis on labeled versus unlabeled graphs it would be appropriate to formally define the difference.
MK: specified that by unlabelled we mean non-isomorphic graphs

- page 2 line -6: there seems to be an article missing.


- page 5 line 4: While deducibly by the context, the description 'all possible squares' is more ambiguous than the triplets above.
MK: fixed squares to quadruples

- page 5 (1): n* is not defined.
MK: fixed

- page 5 line 28: There is a space missing after the period.
MK: fixed

- page 6 line 19: There is a typo in 'bounded'
MK: fixed

- page 7 table 3 line 3: For clarity please use brackets for the logarithm.
MK: fixed


- page 7 line 17 and 22: The same as above.

- page 8 fig.1: The figure is to small, the axis labels are illegible, yet they are essential.
  Would it be possible to plot the graphs generated with p=log(n)/n within the same figure using another color?


- page 10 fig 3: A note explaining the abscence of the diameter would be appreciated. Also for some reason this figure is smaller than the same format figure 4.
MK: diameter is there

- page 12 line 1: Could you give some reasoning for the choice of 20% as a threshold.
MK: mention that we choose the threshold experimentally

- page 12 line 2: The pocedure is not completely clear, is any single property added to all subsets of the other properties, or are they added in some (random) order?

- page 17 line 9: the brackets are never closed.
MK: fixed

- page 17 line -3: The figure isn't specified.
MK: fixed



